Synthesizing Annotated Image and Video Data Using a Rendering-Based Pipeline for Improved License Plate Recognition

An insufficient number of training samples is a common problem in neural network applications. While data augmentation methods require at least a minimum number of samples, we propose a novel, rendering-based pipeline for synthesizing annotated data sets. Our method does not modify existing samples but synthesizes entirely new samples. The proposed rendering-based pipeline is capable of generating and annotating synthetic and partly-real image and video data in a fully automatic procedure. Moreover, the pipeline can aid the acquisition of real data. The proposed pipeline is based on a rendering process. This process generates synthetic data. Partly-real data bring the synthetic sequences closer to reality by incorporating real cameras during the acquisition process. The benefits of the proposed data generation pipeline, especially for machine learning scenarios with limited available training data, are demonstrated by an extensive experimental validation in the context of automatic license plate recognition. The experiments demonstrate a significant reduction of the character error rate and miss rate from 73.74% and 100% to 14.11% and 41.27% respectively, compared to an OCR algorithm trained on a real data set solely. These improvements are achieved by training the algorithm on synthesized data solely. When additionally incorporating real data, the error rates can be decreased further. Thereby, the character error rate and miss rate can be reduced to 11.90% and 39.88% respectively. All data used during the experiments as well as the proposed rendering-based pipeline for the automated data generation is made publicly available under (URL will be revealed upon publication).

==> images/CVs/Denise.txt <==
Denise Moussa received the B.Sc degree in computer science in 2018 and the M.Sc  degree in computer science in 2020 from the Friedrich-Alexander-University Erlangen-Nürnberg (FAU), Germany. Since 2021, she is part of the Multimedia Security Group at the IT Security Infrastructures Lab at FAU. Her research interest include computer vision, image and audio forensics, as well as machine learning.

==> images/CVs/Kaup.txt <==
André Kaup (Fellow, IEEE) received the Dipl.-Ing. and Dr.-Ing. degrees in electrical engineering from RWTH Aachen University, Aachen, Germany, in 1989 and 1995, respectively.

He joined Siemens Corporate Technology, Munich, Germany, in 1995, and became the Head of the Mobile Applications and Services Group in 1999. Since 2001, he has been a Full Professor and the Head of the Chair of Multimedia Communications and Signal Processing at Friedrich-Alexander University Erlangen-Nürnberg (FAU), Germany. From 2005 to 2007 he was Vice Speaker of the DFG Collaborative Research Center 603. From 2015 to 2017, he served as the Head of the Department of Electrical Engineering and Vice Dean of the Faculty of Engineering at FAU. He has authored around 400 journal and conference papers and has over 120 patents granted or pending. His research interests include image and video signal processing and coding, and multimedia communication.

Dr. Kaup is a member of the Scientific Advisory Board of the German VDE/ITG. He served as a member of the IEEE Multimedia Signal Processing Technical Committee. He is an IEEE Fellow and a member of the Bavarian Academy of Sciences. He is a member of the Editorial Board of the IEEE Circuits and Systems Magazine. He was a Siemens Inventor of the Year 1998 and obtained the 1999 ITG Award. He received several IEEE best paper awards, including the Paul Dan Cristea Special Award in 2013, and his group won the Grand Video Compression Challenge from the Picture Coding Symposium 2013. The Faculty of Engineering with FAU and the State of Bavaria honored him with Teaching Awards, in 2015 and 2020, respectively. He served as an Associate Editor of the IEEE Transactions on Circuits and Systems for Video Technology. He was a Guest Editor of the IEEE Journal of Selected Topics in Signal Processing.


==> images/CVs/Maxi.txt <==
Maximiliane Gruber received her B.Sc. degree in medical engineering and her M.Sc. degree in information and communication technology from Friedrich-Alexander-Universität Erlangen-Nürnberg (FAU), Germany, in 2017 and 2020, respectively. 
Since 2020, she has been a Researcher with the Chair of Multimedia Communications and Signal Processing at FAU, where she conducts research on image and video signal processing. Her current research interests include pixel-level cross-camera domain adaptation.


==> images/CVs/anatol.txt <==
Anatol Maier received the M.Sc. degree in com-
puter science from the Friedrich-Alexander Univer-
sity Erlangen-N ̈urnberg (FAU), Erlangen, Germany,
in 2019. Since November 2019, he is Ph.D. stu-
dent at the IT Security Infrastructures Lab at FAU
and part of the Multimedia Security Group. His
research interests include reliable machine learning,
deep probabilistic models, and computer vision with
particular application in image and video forensics.


==> images/syn_4journal/2022-07-29_12-03_renderingTimes.csv <==
functioncall, linecount, elapsed real time, CPU-seconds in user mode, CPU-seconds in kernel mode, CPU percentage, max. memory, no. file system inputs, no. file system outputs, exit status, hostname
blender --background /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/master_scene.blend --render-output /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/results_4journal/ --python /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/pythonscripts/master_scene_fromCSV.py -- /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/configs/4Journal/FAU-EN-43_combinations.csv CYCLES, 4, 0:00.53, 0.17, 0.14, 59%, 133576, 162576, 0, 0, lms40-15


==> images/syn_4journal/2022-07-29_12-07_renderingTimes.csv <==
functioncall, linecount, elapsed real time, CPU-seconds in user mode, CPU-seconds in kernel mode, CPU percentage, max. memory, no. file system inputs, no. file system outputs, exit status, hostname
blender --background /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/master_scene.blend --render-output /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/results_4journal/ --python /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/pythonscripts/master_scene_fromCSV.py -- /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/configs/4Journal/FAU-EN-43_combinations.csv CYCLES, 4, 0:27.05, 52.62, 0.93, 197%, 1517332, 74976, 4664, 0, lms40-15


==> images/syn_4journal/2022-07-29_12-08_renderingTimes.csv <==
functioncall, linecount, elapsed real time, CPU-seconds in user mode, CPU-seconds in kernel mode, CPU percentage, max. memory, no. file system inputs, no. file system outputs, exit status, hostname
blender --background /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/master_scene.blend --render-output /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/results_4journal/ --python /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/pythonscripts/master_scene_fromCSV.py -- /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/configs/4Journal/FAU-EN-43_combinations.csv CYCLES, 4, 0:26.83, 52.19, 0.89, 197%, 1515772, 848, 4400, 0, lms40-15


==> images/syn_4journal/2022-07-29_12-10_renderingTimes.csv <==
functioncall, linecount, elapsed real time, CPU-seconds in user mode, CPU-seconds in kernel mode, CPU percentage, max. memory, no. file system inputs, no. file system outputs, exit status, hostname
blender --background /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/master_scene.blend --render-output /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/results_4journal/ --python /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/pythonscripts/master_scene_fromCSV.py -- /home/spruck/Desktop/Projekte/SuReK-Training-Data/syntheticTrainingData/configs/4Journal/FAU-EN-43_combinations.csv CYCLES, 4, 1:01.59, 121.59, 2.19, 200%, 1690368, 2272, 11248, 0, lms40-15

